Learning Practical Communication Strategies in Cooperative Multi-Agent Reinforcement Learning

In Multi-Agent Reinforcement Learning, communication is critical to encourage cooperation among agents. Communication in realistic wireless networks can be highly unreliable due to network conditions varying with agents' mobility, and stochasticity in the transmission process. We propose a framework to learn practical communication strategies by addressing three fundamental questions: (1) When: Agents learn the timing of communication based on not only message importance but also wireless channel conditions. (2) What: Agents augment message contents with wireless network measurements to better select the game and communication actions. (3) How: Agents use a novel neural message encoder to preserve all information from received messages, regardless of the number and order of messages. Simulating standard benchmarks under realistic wireless network settings, we show significant improvements in game performance, convergence speed and communication efficiency compared with state-of-the-art.

==> data/term_bincount.csv <==
step,term_cnt
0,0.0
1,0.0005
2,0.0005
3,0.003
4,0.008
5,0.0135
6,0.0185
7,0.0345
8,0.0515
9,0.055
10,0.063
11,0.088
12,0.07
13,0.0655
14,0.0645
15,0.06
16,0.0455
17,0.0395
18,0.046
19,0.038
20,0.0365
21,0.033
22,0.0275
23,0.0225
24,0.0205
25,0.0245
26,0.016
27,0.0165
28,0.01
29,0.0045
30,0.0065
31,0.006
32,0.0015
33,0.001
34,0.0
35,0.001
36,0.002
37,0.002
38,0.0
39,0.0
